Optimal control of molecular spin qudits

We demonstrate, numerically, the possibility of manipulating the spin states of molecular nanomagnets with shaped microwave pulses designed with quantum optimal control theory techniques. The state-to-state or full gate transformations can be performed in this way in shorter times than using simple monochromatic resonant pulses. This enhancement in the operation rates can therefore mitigate the effect of decoherence. The optimization protocols and their potential for practical implementations are illustrated by simulations performed for a simple molecular cluster hosting a single Gd$^{3+}$ ion. Its eight accessible levels (corresponding to a total spin $S=7/2$) allow encoding an $8$-level qudit or a system of three coupled qubits. All necessary gates required for universal operation can be obtained with optimal pulses using the intrinsic couplings present in this system. The application of optimal control techniques can facilitate the implementation of quantum technologies based on molecular spin qudits.

==> popular-summary.txt <==
Operations in quantum information processing (QIP) systems face a
fundamental technological enemy: the environment interacts with the
system and destroys the quantum coherence that the operation relies
on. The quantum character of objects is fragile. One way to minimize
the environment effect is to reduce the temperature. Another way is to
speed up the operation time: the fastest the operation is, the more
the effect of the environment is avoided.

Normally, operations are implemented through the action of external
time-dependent monochromatic oscillatory fields, that couple to the
frequencies of the system. These building-block operations are
concatenated to create the complex circuits required for useful
QIP. However, in order to be reliable, these simple monochromatic
fields must have low amplitudes and relatively long operation times --
at least several cycles of the frequency that is being addressed. If
these pulses are forced to work in shorter times, the operations are
inexact.

On can think of using more complex interaction fields, where by
complex we mean that they are composed of several frequency
components: the added complexity may be used to speed up their
operation time. Quantum optimal control theory can be used to design
the temporal shape of these pulses. In this work we have worked out
this concept with a type of QIP system: molecular nanomagnets. We show
how the operation time can be substantially reduced, while keeping the
amplitudes and maximal frequencies of the pulses below predefined
bounds -- the ones that are technologically available.

